Weighted Reservoir Sampling With Replacement from Data Streams

In this work, we present a new random sampling method for data streams where the probability of an element's inclusion in the sample is proportional to a weight associated with that element. Our method is based on sampling with replacement, although most of the literature on this topic has focused on sampling without replacement. Our algorithm generates a weighted random sample in one pass over a population of unknown size. At any point in time, the sample is representative of the population seen so far and can be directly used by other modules without requiring any post-processing. We formally prove the correctness and efficiency of our method. An experimental analysis shows the performance of our method in practice when compared to state-of-the-art methods.

==> data/benchmark_data_results.csv <==
alg,N,m,repetitions,t_add,t_get
WRSWR-BIN,34240686,3424069,100,29.32219881838817,3.4000000000000004
WRSWR-BIN,34240686,342407,100,14.948501948821942,4.41
WRSWR-BIN,34240686,34241,100,13.942250901456827,3.3000000000000003
WRSWR-BIN,34240686,3425,100,13.8384446027162,3.3100000000000005
WRAExp-J,34240686,3424069,100,59.8524907675623,8.411999324300002e8
WRAExp-J,34240686,342407,100,7.643836666706973,5.086350411000001e7
WRAExp-J,34240686,34241,100,3.7952625914095313,4.40078934e6
WRAExp-J,34240686,3425,100,3.4941097234442084,336727.83
WRSWR-SKIP,34240686,3424069,100,9.200858982206139,3.41
WRSWR-SKIP,34240686,342407,100,2.3100464257637827,3.2
WRSWR-SKIP,34240686,34241,100,1.3017160362967026,3.2100000000000004
WRSWR-SKIP,34240686,3425,100,1.1926607664928208,3.2100000000000004


==> data/benchmark_results.csv <==
alg,N,m,d,repetitions,t_add,t_get
WRSWR-BIN,10000000,1000,d_decr,100,13.169188489999998,2.8100000000000005
WRSWR-BIN,10000000,10000,d_decr,100,13.247610619000003,2.9000000000000004
WRSWR-BIN,10000000,100000,d_decr,100,13.581824191000003,2.91
WRSWR-BIN,10000000,1000000,d_decr,100,16.387728802,2.91
WRAExp-J,10000000,1000,d_decr,100,3.3345337049999992,99003.64
WRAExp-J,10000000,10000,d_decr,100,3.591992942,1.13442919e6
WRAExp-J,10000000,100000,d_decr,100,5.803586287999999,1.291209894e7
WRAExp-J,10000000,1000000,d_decr,100,31.98580440499999,1.8040873492999998e8
WRSWR-SKIP,10000000,1000,d_decr,100,3.3871129030000016,4.61
WRSWR-SKIP,10000000,10000,d_decr,100,2.9455679359999993,4.0
WRSWR-SKIP,10000000,100000,d_decr,100,3.3399859970000008,4.21
WRSWR-SKIP,10000000,1000000,d_decr,100,6.133280337999997,4.41
WRSWR-BIN,10000000,1000,d_const,100,15.893532743000003,2.91
WRSWR-BIN,10000000,10000,d_const,100,13.617813312999997,2.8000000000000003
WRSWR-BIN,10000000,100000,d_const,100,18.883863589000008,2.8100000000000005
WRSWR-BIN,10000000,1000000,d_const,100,40.754596473,2.8100000000000005
WRAExp-J,10000000,1000,d_const,100,3.4303868139999993,100776.79000000001
WRAExp-J,10000000,10000,d_const,100,4.220349013999998,1.09961383e6
WRAExp-J,10000000,100000,d_const,100,12.624198740999999,1.218056536e7
WRAExp-J,10000000,1000000,d_const,100,70.52204391399998,1.6844137197000003e8
WRSWR-SKIP,10000000,1000,d_const,100,2.9868467879999994,4.710000000000001
WRSWR-SKIP,10000000,10000,d_const,100,4.34187619,5.91
WRSWR-SKIP,10000000,100000,d_const,100,6.325516975000001,3.2
WRSWR-SKIP,10000000,1000000,d_const,100,21.53135959000001,4.01
WRSWR-BIN,10000000,1000,d_incr,100,13.361272665000003,3.41
WRSWR-BIN,10000000,10000,d_incr,100,16.571208179000003,2.9000000000000004
WRSWR-BIN,10000000,100000,d_incr,100,21.376405162,2.91
WRSWR-BIN,10000000,1000000,d_incr,100,63.524810630000005,2.8000000000000003
WRAExp-J,10000000,1000,d_incr,100,3.527783257,98250.73
WRAExp-J,10000000,10000,d_incr,100,5.039669724,1.0750227000000002e6
WRAExp-J,10000000,100000,d_incr,100,19.993574353000007,1.3250408639999999e7
WRAExp-J,10000000,1000000,d_incr,100,114.276135772,1.5840508935e8
WRSWR-SKIP,10000000,1000,d_incr,100,3.870315200999999,5.11
WRSWR-SKIP,10000000,10000,d_incr,100,5.233035493999998,4.4
WRSWR-SKIP,10000000,100000,d_incr,100,6.831426033000003,4.11
WRSWR-SKIP,10000000,1000000,d_incr,100,31.102638484000003,4.61

